DIRT: Depth-completed Image-based Rendering using Two-band Blending for Live Novel-view Synthesis

State-of-the-art novel-view synthesis (NVS) methods commonly require per-scene optimization before rendering, limiting their applicability in live settings. Live or ad-hoc NVS, however, demands low-latency rendering during capture and strong generalization to new scenes. Some previous work tried to address this task by adapting training- and optimization-based methods, trading quality for low latency. We introduce a live NVS approach following traditional image-based rendering that operates on a posed set of depth sensor observations and images. Our method leverages explicit, sparse point-based geometry obtained from active sensors, resulting in a sparsely filled depth buffer that is completed in the (novel) target view's screen-space. Using this proxy, a posed set of images is projected into the target frame before fusing the resulting observations through a frequency-aware two-band blending strategy. The pipeline is entirely non-neural and optimization-free, requiring no training data or scene-specific optimization. As a result, our approach reduces the delay between capture and novel-view rendering and does not rely on favorable network generalization. We validate the method's applicability to heterogeneous sensor setups - including handheld RGB-D cameras, automotive LiDAR, and thermal cameras - as well as challenging scenarios, such as low light captures. Our experiments demonstrate that the approach outperforms prior methods in live reconstruction scenarios, while maintaining competitive performance in conventional NVS benchmarks.

==> data/data_ablation_blending_sigma.txt <==
x y
0 0.1538
0.5 0.1515
0.95 0.1486
1.5 0.1491
2.5 0.1515
